Image Completion via Dual-path Cooperative Filtering

Given the recent advances with image-generating algorithms, deep image completion methods have made significant progress. However, state-of-art methods typically provide poor cross-scene generalization, and generated masked areas often contain blurry artifacts. Predictive filtering is a method for restoring images, which predicts the most effective kernels based on the input scene. Motivated by this approach, we address image completion as a filtering problem. Deep feature-level semantic filtering is introduced to fill in missing information, while preserving local structure and generating visually realistic content. In particular, a Dual-path Cooperative Filtering (DCF) model is proposed, where one path predicts dynamic kernels, and the other path extracts multi-level features by using Fast Fourier Convolution to yield semantically coherent reconstructions. Experiments on three challenging image completion datasets show that our proposed DCF outperforms state-of-art methods.

==> Readme.txt <==
%%%%%%%%%%%%%%%%
%%InGARSS 2020%%
%%%%%%%%%%%%%%%%


%%LaTeX paper kit%%

File name :: Defnition

spconf.sty :: Latex style file with margin, page layout, font, etc. definitions 

IEEEbib.bst :: BiBTeX style file with bibliography style definitions

Template.tex :: Latex template file, an example using the "spconf.sty" and "IEEEbib.bst" 
files above

Template.pdf :: PDF generated from the template file

strings.bib :: sample bibliography file

refs.bib :: another sample bibliography file



%%Word paper kit%%

File name :: Defnition

WordTemplate.doc :: Microsoft Word 97 - 2003 Sample, a template of correct formatting and font use


%%%%%Original Source : IGARSS 2019 Templates%%%%%
